ColorFool: Semantic Adversarial Colorization

Adversarial attacks that generate small L_p-norm perturbations to mislead classifiers have limited success in black-box settings and with unseen classifiers. These attacks are also not robust to defenses that use denoising filters and to adversarial training procedures. Instead, adversarial attacks that generate unrestricted perturbations are more robust to defenses, are generally more successful in black-box settings and are more transferable to unseen classifiers. However, unrestricted perturbations may be noticeable to humans. In this paper, we propose a content-based black-box adversarial attack that generates unrestricted perturbations by exploiting image semantics to selectively modify colors within chosen ranges that are perceived as natural by humans. We show that the proposed approach, ColorFool, outperforms in terms of success rate, robustness to defense frameworks and transferability, five state-of-the-art adversarial attacks on two different tasks, scene and object classification, when attacking three state-of-the-art deep neural networks using three standard datasets. The source code is available at https://github.com/smartcameras/ColorFool.

==> cifar_points.txt <==
Fgx	Fgy	TIFGx	TIFGy	Dfx	Dfy	Sfx	Sfy	Sax	Say	Cfrx	Cfry	Cfx	Cfy
1	0.6259	4	0.3203	7	0.4149	10	0.5074	13	0.5532	16	0.6012	19	0.6199
2	0.5486	5	0.2601	8	0.2969	11	0.3807	14	0.516	17	0.535	20	0.5491
3	0.2689	6	0.0846	9	0.2181	12	0.1075	15	0.1549	18	0.2293	21	0.2178
22	0.7579	25	0.2268	28	0.4697	31	0.6585	34	0.1802	37	0.1543	40	0.1585
23	0.7168	26	0.1941	29	0.4333	32	0.5924	35	0.1368	38	0.1065	41	0.1171
24	0.2737	27	0.0218	30	0.057	33	0.3997	36	0.0655	39	0.046	42	0.0474
43	0.7287	46	0.8133	49	0.5854	52	0.8243	55	0.5972	58	0.6017	61	0.646
44	0.692	47	0.763	50	0.4893	53	0.7985	56	0.5694	59	0.5993	62	0.6423
45	0.5101	48	0.8263	51	0.3406	54	0.2639	57	0.174	60	0.2162	63	0.2226

==> finalClasses.txt <==
A	B	C	D	E	F	G	H	I	J	K	L	M
1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	1	1
1	1	1	1	1	1	1	1	1	1	1	2	1
1	1	1	1	1	1	1	1	1	1	1	2	1
1	1	1	1	1	1	1	1	1	1	1	2	1
1	1	1	1	1	1	1	1	1	1	1	2	1
1	1	1	1	1	1	1	1	1	1	1	2	1
1	1	1	1	1	1	1	1	1	1	1	2	1
1	1	1	1	1	1	1	1	1	1	1	2	1
1	1	1	1	1	1	1	1	1	1	1	2	1
1	1	1	1	1	1	1	1	1	1	1	2	1
1	1	1	1	1	1	1	1	1	1	1	2	1
1	1	1	1	1	1	1	1	1	1	1	2	1
1	1	1	1	1	1	1	1	1	1	1	2	1
1	1	1	1	1	1	1	1	1	1	1	2	1
1	1	1	1	1	1	1	1	1	1	1	2	1
1	1	1	1	1	1	1	1	1	1	1	2	1
1	1	1	1	1	1	1	1	1	1	1	2	1
1	1	1	1	1	1	1	1	1	1	1	2	1
1	1	1	1	1	1	1	1	1	1	1	2	1
1	1	1	1	1	1	1	1	1	1	1	2	1
1	1	1	1	1	1	1	1	1	1	1	2	1
1	1	1	1	1	1	1	1	1	1	1	2	1
1	1	1	1	1	1	1	1	1	1	1	2	1
1	1	1	1	1	1	1	1	1	1	1	2	1
1	1	1	1	1	1	1	1	1	1	1	2	1
1	1	1	1	1	1	1	1	1	1	1	2	1
1	1	1	1	1	1	1	1	1	1	1	2	1
1	1	1	1	1	1	1	1	1	1	1	2	1
1	1	1	1	1	1	1	1	1	1	1	2	1
1	1	1	1	1	1	1	1	1	1	1	2	1
1	1	1	1	1	1	1	1	1	1	1	2	1
1	1	1	1	1	1	1	1	1	1	1	2	1
1	1	1	1	1	1	1	1	1	1	1	2	1
1	1	1	1	1	1	1	1	1	1	1	2	1
1	1	1	1	1	1	1	1	1	1	1	2	1
1	1	1	1	1	1	1	1	1	1	1	2	1
1	1	1	1	1	1	1	1	1	1	1	2	1
1	1	1	1	1	1	1	1	1	1	1	2	1
1	1	1	1	1	1	1	1	1	1	1	2	1
1	1	1	1	1	1	1	1	1	1	1	2	1
1	1	1	1	1	1	1	1	1	1	1	2	1
1	1	1	1	1	1	1	1	1	1	1	2	1
1	1	1	1	1	1	1	1	1	1	1	2	1
1	1	1	1	1	1	1	1	1	1	1	2	1
1	1	1	1	1	1	1	1	1	1	1	2	1
1	1	1	1	1	1	1	1	1	1	1	2	1
1	1	1	1	1	1	1	1	1	1	1	2	1
1	1	1	1	1	1	1	1	1	1	1	2	1
1	1	1	1	1	1	1	1	1	1	1	2	1
1	1	1	1	1	1	1	1	1	1	1	2	1
1	1	1	1	1	1	1	1	1	1	1	2	1
1	1	1	1	1	1	1	1	1	1	1	2	1
1	1	1	1	1	1	1	1	1	1	1	2	1
1	1	1	1	1	1	1	1	1	1	1	2	1
1	1	1	1	1	1	1	1	1	1	1	2	1
1	1	1	1	1	1	1	1	1	1	1	2	1
1	1	1	1	1	1	1	1	1	1	1	2	1
1	1	1	1	1	1	1	1	1	1	1	2	1
1	1	1	1	1	1	1	1	1	1	1	2	1
1	1	1	1	1	1	1	1	1	1	1	2	1
1	1	1	1	1	1	1	1	1	1	1	2	1
1	1	1	1	1	1	1	1	1	1	1	2	1
1	1	1	1	1	1	1	1	1	1	1	2	1
1	1	1	1	1	1	1	1	1	1	1	2	1
1	1	1	1	1	1	1	1	1	1	1	2	1
1	1	1	1	1	1	1	1	1	1	1	2	1
1	1	1	1	1	1	1	1	1	1	1	2	1
1	1	1	1	1	1	1	1	1	1	1	2	1
1	1	1	1	1	1	1	1	1	1	1	2	1
1	1	1	1	1	1	1	1	1	1	1	2	1
1	1	1	1	1	1	1	1	1	1	1	2	1
1	1	1	1	1	1	1	1	1	1	1	2	1
1	1	1	1	1	1	1	1	1	1	1	2	1
1	1	1	1	1	1	1	1	1	1	1	2	1
1	1	1	1	1	1	1	1	1	1	1	2	1
1	1	1	1	1	1	1	1	1	1	1	2	1
1	1	1	1	1	1	1	1	1	1	1	2	1
1	1	1	1	1	1	1	1	1	1	1	2	1
1	1	1	1	1	1	1	1	1	1	1	2	1
1	1	1	1	1	1	1	1	1	1	1	2	1
1	1	1	1	1	1	1	1	1	1	1	2	1
1	1	1	1	1	2	1	1	1	1	1	2	1
1	1	1	1	1	2	1	1	1	1	1	2	1
1	1	1	1	1	2	1	1	1	1	1	2	1
1	1	1	1	1	2	1	1	1	1	1	2	1
1	1	1	1	1	2	1	1	1	1	1	2	1
1	1	1	1	1	2	1	1	1	1	1	2	1
1	1	1	1	1	2	1	1	1	1	1	2	1
1	1	1	1	1	2	1	1	1	1	1	2	1
1	1	1	1	1	2	1	1	1	1	1	2	1
1	1	1	1	1	2	1	1	1	1	1	2	1
1	1	1	1	1	2	1	1	1	1	1	2	1
1	1	1	1	1	2	1	1	1	1	1	2	1
1	1	1	1	1	2	1	1	1	1	1	2	1
1	1	1	1	1	2	1	1	1	1	1	2	1
1	1	1	1	1	2	1	1	1	1	1	2	1
1	1	1	1	1	2	1	1	1	1	1	2	1
1	1	1	1	1	2	1	1	1	1	1	2	1
1	1	1	1	1	2	1	1	1	1	1	2	1
2	1	1	1	1	2	1	1	1	1	2	2	1
2	1	1	1	1	2	1	1	1	1	2	2	1
2	1	1	1	1	2	1	1	1	1	2	2	1
2	1	1	1	1	2	1	1	1	1	2	2	1
2	1	1	1	1	2	1	1	1	1	2	2	1
2	1	1	1	1	2	1	1	1	1	2	2	1
2	1	1	1	1	2	1	1	1	1	2	2	1
2	1	1	1	1	2	1	1	1	1	2	2	1
2	1	1	1	1	2	1	1	1	1	2	2	1
2	1	1	1	1	2	1	1	1	1	2	2	1
2	1	1	1	1	2	1	1	1	1	2	2	1
2	1	1	1	1	2	1	1	1	1	2	2	1
2	1	1	1	1	2	1	1	1	1	2	2	1
2	1	1	1	1	2	1	1	1	1	2	2	1
2	1	1	1	1	2	1	1	1	1	2	2	1
2	1	1	1	1	2	1	1	1	1	2	2	1
2	1	1	1	1	2	1	1	1	1	2	2	1
2	1	1	1	1	2	1	1	1	1	2	2	1
2	1	1	1	1	2	1	1	1	1	2	2	1
2	1	1	1	1	2	1	1	1	1	2	2	1
2	1	1	1	1	2	1	1	1	1	2	2	1
2	1	1	1	1	2	1	1	1	1	2	2	1
2	1	1	1	2	2	1	1	1	1	2	2	1
2	1	1	1	2	2	1	1	1	1	2	2	1
2	1	1	1	2	2	1	1	1	1	2	2	1
2	1	1	1	2	2	1	1	1	1	2	2	1
2	1	1	1	2	2	1	1	1	1	2	2	1
2	1	1	1	2	2	1	1	1	1	2	2	1
2	1	1	1	2	2	1	1	1	1	2	2	1
2	1	1	1	2	2	1	1	1	1	2	2	1
2	1	1	1	2	2	1	1	1	1	2	2	1
2	1	1	1	2	2	1	1	1	1	2	2	1
2	1	1	1	2	2	1	1	1	1	2	2	1
2	1	1	1	2	2	1	1	1	1	2	2	1
2	1	1	1	2	2	1	1	1	1	2	2	1
2	1	1	1	2	2	1	1	1	1	2	2	1
2	1	1	1	2	2	1	1	1	1	2	2	1
2	1	1	1	2	2	1	1	1	1	2	2	1
2	1	1	1	2	2	1	1	1	1	2	2	1
2	1	1	1	2	2	1	1	1	1	2	2	1
2	1	1	1	2	2	1	1	1	1	2	2	1
2	1	1	1	2	2	1	1	1	1	2	2	1
2	1	1	1	2	2	1	1	1	1	2	2	1
2	1	1	1	2	2	1	1	1	1	2	2	1
2	1	1	1	2	2	1	1	1	1	2	2	1
2	1	1	1	2	2	1	1	1	1	2	2	1
2	1	1	1	2	2	1	1	1	1	2	2	1
2	1	1	1	2	2	1	1	1	1	2	2	1
2	1	1	1	2	2	1	1	1	1	2	2	1
2	1	1	1	2	2	1	1	1	1	2	2	1
2	1	1	1	2	2	1	1	1	1	2	2	1
2	1	1	2	2	2	1	1	1	1	2	2	1
2	1	1	2	2	2	1	1	1	1	2	2	1
2	1	1	2	2	2	1	1	1	1	2	2	1
2	1	1	2	2	2	1	1	1	1	2	2	1
2	1	1	2	2	2	1	1	1	1	2	2	1
2	1	1	2	2	2	1	1	1	1	2	2	1
2	1	1	2	2	2	1	1	1	1	2	2	1
2	1	1	2	2	2	1	1	1	1	2	2	1
2	1	1	2	2	2	1	1	1	1	2	2	1
2	1	1	2	2	2	1	1	1	1	2	2	1
2	1	1	2	2	2	1	1	1	1	2	2	1
2	1	1	2	2	2	1	1	1	1	2	2	1
2	1	1	2	2	2	1	1	1	1	2	2	1
2	1	1	2	2	2	1	1	1	1	2	2	1
2	1	1	2	2	2	1	1	1	1	2	2	1
2	1	1	2	2	2	1	1	1	1	2	2	1
2	1	1	2	2	2	1	1	1	1	2	2	1
2	1	1	2	2	2	1	1	1	1	3	2	1
2	1	1	2	2	2	1	1	1	1	3	2	1
2	1	1	2	2	2	1	1	1	1	3	2	1
2	1	1	2	2	2	1	1	1	1	3	2	1
2	1	1	2	2	2	1	1	1	1	3	2	1
2	1	1	2	2	2	1	1	1	1	3	2	1
2	1	1	2	2	2	1	1	1	1	3	2	1
2	1	1	2	2	2	1	1	1	1	3	2	1
2	1	1	2	2	2	1	1	1	1	3	2	1
2	1	1	2	2	2	1	1	1	1	3	2	1
2	1	1	2	2	2	1	1	1	2	3	2	1
2	1	1	2	2	2	1	1	1	2	3	2	1
2	1	1	2	2	2	1	1	1	2	3	2	1
2	1	1	2	2	2	1	1	1	2	3	2	1
2	1	1	2	2	2	1	1	1	2	3	2	1
2	1	1	2	2	2	1	1	1	2	3	2	1
2	1	1	2	2	2	1	1	1	2	3	2	1
2	1	1	2	2	2	1	1	1	2	3	2	1
2	1	1	2	2	2	1	1	1	2	3	2	1
3	1	1	2	2	2	1	1	1	2	3	2	1
3	1	1	2	2	2	1	1	1	2	3	2	1
3	1	1	2	2	2	1	1	1	2	3	2	1
3	1	1	2	2	2	1	1	1	2	3	2	1
3	1	1	2	2	2	1	1	1	2	3	2	1
3	1	1	2	2	2	1	1	1	2	3	2	1
3	1	1	2	2	2	1	1	1	2	3	2	1
3	1	1	2	2	2	1	1	1	2	3	2	1
3	1	1	2	2	2	1	1	1	2	3	2	1
3	1	1	2	2	2	1	1	1	2	3	2	1
3	1	1	2	2	2	1	1	1	2	3	2	1
3	1	1	2	2	2	1	1	1	2	3	2	1
3	1	1	2	2	2	1	1	1	2	3	2	1
3	1	1	2	2	2	1	1	1	2	3	2	1
3	1	1	2	2	2	1	1	1	2	3	2	1
3	1	1	2	2	2	1	1	1	2	3	2	1
3	1	1	2	2	2	1	1	1	2	3	2	1
3	1	1	2	2	2	1	1	1	2	3	2	1
3	1	1	2	2	2	1	1	1	2	3	2	1
3	1	1	2	2	2	1	1	1	2	3	2	1
3	1	1	2	2	2	1	1	1	2	3	2	1
3	1	1	2	2	2	1	1	1	2	3	2	1
3	1	1	2	2	2	1	1	1	2	3	2	1
3	1	1	2	2	2	1	1	1	2	3	2	1
3	1	1	2	2	2	1	1	1	2	3	2	1
3	1	1	2	2	2	1	1	1	2	3	2	1
3	1	1	2	2	2	1	1	1	2	3	2	1
3	1	1	2	2	2	1	1	1	2	3	2	1
3	1	1	2	2	2	1	1	1	2	3	2	1
3	1	1	2	2	2	1	1	1	2	3	2	1
3	1	1	2	2	2	1	1	1	2	3	2	1
3	1	1	2	2	2	1	1	1	2	3	2	1
3	1	1	2	2	2	1	1	1	2	3	2	1
3	1	1	2	2	2	1	1	1	2	3	2	1
3	1	1	2	2	2	1	1	1	2	3	2	1
3	1	1	2	2	2	1	1	1	2	3	2	1
3	1	1	2	2	2	1	1	1	2	3	2	1
3	1	1	2	2	2	1	1	1	2	4	2	1
3	1	1	2	2	2	1	1	1	2	4	2	1
3	1	1	2	2	2	1	1	1	2	4	2	1
3	1	1	2	2	2	1	1	1	2	4	2	1
3	1	1	2	2	2	1	1	1	2	4	2	1
3	1	1	2	2	2	1	1	1	2	4	2	1
3	1	1	2	2	2	1	1	1	2	4	2	1
3	1	1	2	2	2	1	1	1	2	4	2	1
3	1	1	2	2	2	1	1	1	2	4	3	1
3	1	1	2	2	2	1	1	1	2	4	3	1
3	1	1	2	2	2	1	1	2	2	4	3	1
3	1	1	2	2	2	1	1	2	2	4	3	1
3	1	1	2	2	2	1	1	2	2	4	3	1
3	1	1	2	2	2	1	1	2	2	4	3	1
3	1	1	2	2	2	1	1	2	2	4	3	1
3	1	1	2	2	2	1	1	2	2	4	3	1
3	1	1	2	2	2	1	1	2	2	4	3	1
3	1	1	2	2	2	1	1	2	2	4	3	1
3	1	1	2	2	2	1	1	2	2	4	3	1
3	1	1	2	2	2	1	1	2	2	4	3	1
3	1	1	2	2	2	1	1	2	2	4	4	1
3	1	1	2	2	2	1	1	2	2	4	4	1
4	2	1	2	2	2	1	1	2	3	4	4	1
4	2	1	2	2	2	1	1	2	3	4	4	1
4	2	1	2	2	2	1	1	2	3	5	4	1
4	2	1	2	2	2	1	1	2	3	5	4	1
5	2	1	2	2	2	1	1	2	3	5	4	1
5	2	1	2	2	2	1	1	2	3	5	4	1
6	2	1	3	2	2	1	1	2	3	5	4	1
6	2	1	4	2	3	1	1	2	4	5	4	1

==> imagenet_points.txt <==
Fgx	Fgy	TIFGx	TIFGy	Dfx	Dfy	Sfx	Sfy	Sax	Say	Cfrx	Cfry	Cfx	Cfy
1	0.26	4	0.119	7	0.485	10	0.141	13	0.14	16	0.128	19	0.124
2	0.19	5	0.09	8	0.386	11	0.114	14	0.117	17	0.104	20	0.099
3	0.117	6	0.105	9	0.216	12	0.1	15	0.102	18	0.125	21	0.105
22	0.477	25	0.2	28	0.62	31	0.414	34	0.143	37	0.127	40	0.128
23	0.389	26	0.129	29	0.573	32	0.38	35	0.093	38	0.082	41	0.078
24	0.33	27	0.097	30	0.422	33	0.237	36	0.074	39	0.056	42	0.058
43	0.544	46	0.207	49	0.708	52	0.404	55	0.223	58	0.233	61	0.207
44	0.514	47	0.159	50	0.693	53	0.311	56	0.184	59	0.211	62	0.181
45	0.449	48	0.178	51	0.598	54	0.194	57	0.1	60	0.126	63	0.125

==> numIters.txt <==
A B C D E F G H I J K L M
449 71 458 402 19 48 548 50 439 891 999 67 608
377 82 431 423 27 63 500 62 450 695 790 41 694
425 75 493 448 26 48 456 61 426 705 806 47 595
432 76 455 370 15 40 558 70 433 757 713 36 676
411 78 438 482 18 56 535 83 423 685 999 55 648
381 92 439 353 30 46 504 91 418 762 791 37 600
468 70 403 384 31 38 537 61 474 695 756 46 584
355 84 471 466 18 41 502 70 510 711 959 44 576
476 73 462 351 24 56 522 54 468 806 750 33 579
365 81 420 396 22 41 538 83 457 863 699 47 641
394 90 441 458 26 49 479 65 484 780 865 49 661
363 88 429 365 22 49 472 73 448 825 814 56 586
403 112 458 468 22 49 458 94 422 717 646 56 596
418 67 470 433 32 50 517 78 447 735 758 61 660
409 73 444 369 17 51 508 67 458 712 749 70 677
429 92 453 452 17 44 500 88 506 813 864 54 661
309 78 434 337 21 44 535 57 457 776 934 58 589
494 87 427 342 16 45 470 64 447 737 753 45 606
437 79 447 424 20 54 460 73 461 820 801 48 605
335 99 501 393 19 54 442 62 487 828 906 54 569
346 79 417 382 18 43 458 65 472 738 752 51 610
361 60 432 378 27 40 493 62 505 671 856 52 611
394 77 487 406 23 48 580 90 497 719 527 52 660
426 75 476 346 25 56 439 57 448 851 710 55 677
408 103 479 425 14 50 510 61 464 721 746 36 605
470 75 424 438 17 37 480 75 410 837 706 50 659
335 90 503 364 20 47 457 62 453 665 952 53 704
350 70 448 396 29 42 545 73 454 839 870 50 671
449 71 432 423 18 37 574 79 435 815 777 60 622
312 102 451 363 25 38 476 68 438 780 542 50 607
423 90 452 418 18 46 450 57 413 759 595 47 704
361 83 467 349 20 53 500 86 464 802 843 39 613
393 93 411 420 21 54 437 85 441 769 829 50 641
352 65 461 400 29 55 497 83 479 743 579 61 608
373 65 432 410 11 44 558 68 488 835 808 41 629
390 79 444 357 25 38 513 80 510 705 674 50 693
386 84 464 405 22 48 513 63 442 698 843 51 622
326 84 460 385 18 37 482 60 395 843 702 58 710
414 108 482 332 23 37 424 72 437 777 778 60 675
373 110 425 439 16 51 480 96 478 793 707 44 611
362 77 430 417 19 44 468 66 396 727 899 59 642
390 57 459 427 13 40 407 71 406 769 709 59 616
416 74 476 405 13 44 461 81 459 795 589 63 628
476 86 442 368 17 42 423 54 477 916 573 41 587
359 69 514 426 34 52 490 86 393 766 688 47 680
436 74 393 390 16 50 432 62 449 768 678 55 626
319 104 392 472 21 40 430 68 477 780 751 44 557
449 96 433 414 24 41 437 62 458 720 566 45 624
378 81 448 388 14 61 430 77 453 784 798 52 724
352 92 395 334 17 47 414 74 451 843 847 48 592
370 85 465 369 28 54 438 95 499 878 847 44 641
410 109 450 452 22 44 474 69 462 861 696 55 586
470 77 476 373 26 51 400 76 460 662 693 46 617
335 90 468 333 17 37 481 77 494 683 811 49 681
399 69 429 416 22 45 544 95 418 783 700 50 659
395 88 430 379 13 45 448 72 460 836 556 43 597
511 89 476 363 24 61 534 66 516 761 710 43 562
370 87 421 429 22 57 494 83 446 826 823 61 627
385 83 433 447 26 54 464 75 413 845 547 51 668
364 87 462 417 12 38 451 71 419 757 975 56 690
420 83 448 350 36 51 448 67 441 727 564 52 620
407 69 443 446 24 44 508 65 469 904 923 57 564
440 63 398 409 16 51 519 74 414 809 620 63 649
397 98 467 365 27 43 443 62 471 722 825 46 598
346 94 418 324 27 48 472 82 427 724 710 43 628
346 78 423 443 23 51 433 55 491 761 929 48 579
377 83 451 347 19 55 532 79 466 773 746 53 625
377 70 452 392 19 45 509 105 415 856 964 59 623
431 97 419 410 28 40 555 78 437 809 801 49 582
435 97 473 419 20 64 492 69 459 956 933 46 623
424 75 437 433 20 49 417 56 509 684 793 50 616
373 64 423 463 19 39 495 84 486 823 600 56 632
351 62 478 357 34 36 480 68 428 852 999 54 601
511 89 482 395 21 46 471 70 400 793 641 47 654
411 76 486 412 33 38 539 71 446 834 798 59 604
441 83 427 385 13 60 494 61 463 736 853 42 650
374 102 403 405 12 46 447 82 457 820 810 38 617
407 112 419 371 22 53 544 78 481 682 737 50 619
367 57 416 416 26 46 477 71 433 885 999 56 560
380 80 414 404 24 59 535 71 424 809 852 49 587
364 58 490 359 22 48 425 70 459 719 762 41 625
352 76 431 391 16 59 505 65 477 902 834 44 596
461 70 444 393 19 46 501 60 431 809 760 51 652
441 99 416 385 28 49 534 71 420 788 943 56 597
414 114 425 398 20 43 417 61 442 714 999 55 600
404 78 462 372 17 48 456 80 498 802 602 53 734
337 100 386 371 19 52 437 70 429 772 707 49 654
403 105 442 427 16 41 455 69 451 832 664 65 688
455 81 379 341 18 43 507 75 485 808 743 60 694
414 92 470 395 25 49 483 80 434 672 921 58 598
428 77 498 381 23 47 455 76 545 772 738 41 586
395 107 437 365 21 51 464 57 428 644 709 75 647
399 84 447 368 15 42 547 76 416 757 793 56 637
355 93 416 336 21 46 433 71 506 716 774 58 594
414 66 453 359 38 42 414 73 443 999 638 52 648
366 96 515 377 14 45 509 70 429 780 770 54 580
370 108 396 469 30 46 463 64 443 689 537 41 644
399 77 479 382 21 40 442 69 485 838 651 50 639
476 99 434 352 20 43 423 73 442 653 660 55 670
397 90 460 379 23 49 485 94 521 817 797 53 637
331 92 447 374 14 42 477 78 452 824 999 45 667
329 78 432 441 20 38 451 55 456 808 684 43 672
391 93 447 319 22 59 451 80 446 623 746 45 612
410 99 452 451 22 46 500 49 484 797 889 46 617
399 100 490 365 19 51 460 63 468 846 999 47 603
417 80 476 353 17 42 514 70 452 840 731 74 631
344 84 421 377 16 46 466 65 451 967 727 45 685
388 72 441 380 21 47 457 61 440 798 697 45 601
330 67 405 401 20 45 477 66 429 748 718 49 606
342 129 459 391 12 44 536 76 459 931 769 46 670
359 76 506 363 12 42 482 76 466 683 885 61 634
503 71 489 403 26 52 428 74 485 784 843 60 672
312 94 433 445 21 44 480 70 418 750 781 47 622
452 84 416 399 19 49 548 88 542 814 787 52 644
439 80 452 347 24 50 467 61 524 956 915 36 585
352 93 437 390 14 48 473 105 457 774 846 50 569
366 89 440 324 14 63 403 68 441 687 839 41 590
363 89 472 411 21 38 526 68 421 714 550 48 633
370 81 415 393 13 46 491 94 482 796 771 68 624
425 77 438 433 20 61 431 103 463 839 788 65 560
352 84 455 412 30 66 476 82 398 703 895 39 640
369 75 438 372 16 47 497 80 432 890 659 63 591
397 85 458 369 19 50 540 91 464 796 780 45 617
389 70 484 474 15 50 455 72 456 869 696 62 613
402 78 480 394 25 41 466 57 482 829 880 59 706
477 79 437 357 26 66 437 71 504 677 719 48 676
364 96 397 337 38 52 482 91 419 835 925 42 614
378 82 441 389 16 52 518 72 478 632 657 49 568
447 67 454 337 16 61 556 98 493 923 804 58 658
360 74 473 377 41 48 548 105 401 753 780 40 609
406 74 423 411 21 46 436 62 503 652 764 47 670
410 84 458 382 14 57 530 102 513 880 993 41 688
346 83 438 404 30 46 451 58 477 705 775 54 624
450 83 469 423 15 44 527 63 493 793 885 44 673
406 83 485 339 23 76 512 77 456 813 634 56 604
341 83 481 388 24 44 506 58 531 735 717 51 642
435 95 451 361 21 39 462 84 392 810 880 47 684
404 91 440 410 14 40 411 53 465 747 715 52 624
411 94 424 406 26 47 505 83 461 778 730 48 643
405 63 507 404 13 48 541 71 441 759 699 45 604
357 74 427 444 20 50 489 80 433 804 670 39 650
462 94 436 469 13 45 445 92 490 925 804 44 557
396 100 429 361 25 50 462 60 460 695 753 54 629
393 72 425 435 26 49 538 69 444 719 716 50 568
434 91 442 400 23 47 496 80 450 770 763 62 696
475 77 476 358 20 51 390 64 488 901 761 41 641
449 80 497 384 28 45 461 63 462 890 689 48 573
463 102 453 415 33 47 444 65 464 770 745 39 653
403 65 458 361 33 48 490 58 447 938 769 54 639
457 103 417 420 21 48 520 76 504 727 654 52 652
316 91 419 375 19 45 594 60 450 634 762 43 673
384 70 400 389 40 47 479 62 438 770 770 35 664
409 75 475 408 16 42 439 63 417 666 793 39 600
390 75 484 411 26 40 517 86 492 778 660 52 616
354 85 415 408 16 57 521 69 390 772 622 47 604
463 100 426 406 21 46 464 57 498 768 909 42 571
371 81 472 339 28 57 539 84 438 625 614 51 581
416 102 421 376 18 40 465 75 454 740 525 55 626
378 84 448 409 19 40 462 79 456 794 730 55 645
473 91 526 376 10 53 448 85 478 742 895 42 609
406 98 443 419 14 56 454 76 436 736 736 49 628
395 75 461 384 32 63 479 62 470 650 999 47 644
373 58 451 484 23 48 454 68 354 660 576 48 691
457 64 420 350 31 56 490 74 469 832 738 45 625
380 75 434 359 17 52 542 68 441 913 811 47 583
341 64 423 426 26 56 558 67 482 672 572 37 617
367 88 475 358 17 55 553 75 475 901 999 54 656
445 88 471 385 12 60 523 64 472 694 999 46 636
444 75 444 408 22 51 409 89 484 941 891 45 597
379 79 441 368 18 51 517 67 496 685 549 39 704
483 72 475 461 30 43 509 78 449 745 834 41 628
459 83 433 364 22 50 582 80 550 714 845 48 664
390 73 455 354 34 37 485 82 518 857 999 46 598
381 74 431 341 31 45 407 75 465 832 694 47 652
398 84 443 322 24 58 441 87 422 755 893 39 692
436 104 458 429 12 56 450 66 416 882 999 40 641
455 93 481 432 17 43 489 94 441 643 952 51 624
372 61 411 350 16 47 506 66 461 810 691 53 574
402 80 442 394 19 43 420 77 466 818 897 49 592
344 82 422 368 22 49 433 77 442 726 646 31 596
419 77 486 386 19 40 500 107 453 628 665 47 652
363 81 429 448 18 61 514 80 517 734 666 69 623
393 73 413 394 18 46 451 65 504 651 629 51 683
359 97 450 400 16 64 479 82 477 844 802 56 662
328 93 435 416 17 45 515 61 435 858 835 53 592
350 107 447 354 18 42 434 68 463 648 790 38 582
436 80 471 386 28 48 491 65 442 754 674 63 703
404 71 432 429 21 39 409 98 437 953 957 46 696
464 95 479 362 28 52 546 97 439 732 917 60 688
412 69 474 350 14 46 460 75 473 755 527 49 640
380 117 448 385 15 57 461 71 463 824 631 46 588
457 93 465 332 23 44 524 100 412 625 757 46 576
346 76 446 410 16 46 495 75 445 735 784 54 656
373 104 407 454 21 41 576 61 491 811 802 69 609
361 95 418 443 14 53 542 90 395 781 587 48 642
338 62 506 410 18 54 448 73 441 644 866 58 611
352 95 411 418 24 46 446 81 466 705 840 47 648
396 105 484 373 25 43 481 61 434 624 773 54 588
426 98 450 369 22 40 498 80 447 665 622 50 622
500 67 443 373 15 42 453 58 486 736 661 54 612
363 70 509 408 20 57 444 71 458 721 762 54 660
369 59 427 378 20 44 555 87 466 682 721 60 608
354 91 408 390 28 50 450 55 453 638 999 50 586
426 92 441 374 13 45 534 71 526 785 862 36 646
434 83 459 389 19 38 427 89 498 806 700 67 607
424 100 431 426 27 46 469 71 523 782 605 50 577
358 59 497 399 20 50 426 82 479 875 731 62 592
363 65 450 352 23 48 483 97 445 907 718 43 676
305 61 427 391 25 50 427 91 446 848 875 53 606
390 72 473 411 28 46 531 69 435 873 999 56 588
436 87 459 375 34 45 579 83 440 699 860 46 657
468 112 462 373 12 53 487 62 463 807 999 46 620
492 95 478 433 18 57 467 76 522 753 635 56 592
398 75 454 440 28 54 508 80 478 720 667 34 592
435 86 439 423 15 48 510 93 448 909 912 60 572
403 91 425 375 24 58 494 66 490 815 647 65 615
341 107 452 478 21 49 474 53 480 857 936 53 572
457 83 471 369 23 54 453 78 449 823 999 57 575
449 103 448 513 22 52 454 71 429 735 830 57 651
479 71 416 406 17 44 467 79 502 879 626 40 567
388 78 424 390 29 42 427 67 510 789 647 45 596
429 104 473 423 17 37 477 54 442 771 688 44 694
401 96 421 392 24 44 471 71 501 815 999 54 570
437 83 462 388 35 55 490 68 440 786 751 42 666
405 94 452 462 15 53 524 55 434 864 707 53 604
342 109 473 388 20 50 416 78 422 811 613 46 610
449 80 485 407 15 34 420 64 419 693 698 66 620
352 91 444 480 32 53 492 103 423 890 965 52 608
391 85 398 422 18 48 507 99 434 775 522 48 630
421 108 467 412 24 53 430 64 426 680 696 43 602
357 79 474 430 26 51 475 86 470 719 799 47 579
414 100 439 356 19 52 513 64 415 780 739 65 654
314 85 441 417 27 51 501 72 516 933 649 33 592
451 111 449 399 20 46 448 62 444 703 888 49 678
405 87 443 392 22 42 500 68 505 659 893 51 675
334 78 462 343 17 63 487 58 435 686 782 48 593
370 83 452 329 19 47 526 66 468 927 650 52 636
398 93 463 434 25 50 400 75 438 755 821 52 604
366 103 459 441 26 64 451 79 432 899 726 41 627
425 78 426 343 18 36 437 94 376 689 999 33 621
384 93 457 407 24 39 542 89 496 798 815 51 671
485 73 497 432 32 51 500 48 523 632 893 46 657
386 116 463 400 15 49 435 74 431 665 652 60 641
334 74 405 389 21 37 424 65 460 669 698 59 613
401 96 441 353 22 50 438 77 466 851 746 36 640
439 74 430 440 20 53 472 70 463 857 737 63 678
325 76 445 456 22 51 478 61 426 797 805 48 572
352 98 445 389 32 40 497 73 400 628 650 55 647
415 70 434 470 15 51 437 71 472 750 738 57 639
326 82 487 356 14 48 435 71 407 681 704 53 650
400 85 404 457 16 48 458 73 419 762 871 56 614
489 66 454 385 33 55 546 75 475 866 565 47 676
395 83 484 417 27 51 445 63 472 792 735 51 618
372 79 493 422 14 61 438 77 459 774 729 48 636
352 89 396 451 42 46 515 57 451 799 879 49 596
349 101 464 386 29 42 489 88 399 678 590 53 636
367 95 451 392 23 47 521 61 442 807 806 49 607
333 99 474 351 17 40 521 60 474 791 592 64 688
432 73 467 411 12 51 507 71 479 684 821 47 634
384 91 465 351 11 36 492 79 508 866 733 46 591
429 88 445 344 20 48 447 62 486 802 711 53 647
348 88 457 351 24 41 543 71 467 813 546 68 625
387 67 405 342 33 59 496 58 509 869 785 46 574
391 71 377 425 25 43 498 73 473 746 809 57 641
442 79 453 386 17 55 486 71 468 724 710 48 634
375 91 467 451 33 57 524 63 388 687 655 49 622
457 92 406 343 23 52 447 68 398 870 627 55 655
428 72 467 429 20 54 474 70 428 728 750 50 665
329 96 451 415 27 50 471 81 430 655 643 57 591
372 76 408 363 27 40 551 95 441 938 791 53 617
412 95 438 394 20 40 524 93 447 766 684 51 634
454 101 483 419 13 45 491 85 482 828 771 35 620
372 76 465 430 30 36 440 49 433 984 590 68 569
464 98 397 484 19 41 430 75 512 765 620 54 566
344 101 430 407 18 51 597 64 506 864 682 61 664
310 71 468 365 21 44 423 71 472 747 790 44 680
359 62 453 381 21 51 472 74 487 790 818 52 617
345 96 416 447 19 51 490 64 443 870 591 51 632
389 114 416 414 18 35 446 62 500 688 686 53 594
410 70 444 417 16 53 513 69 422 879 811 44 595
456 87 442 350 12 38 488 88 483 900 618 53 594
471 97 459 404 18 47 441 70 484 815 738 46 610
505 68 409 419 13 44 537 89 381 792 645 54 668
386 72 430 410 16 42 520 67 422 755 734 66 668
417 57 445 355 26 46 500 69 510 763 599 49 629
429 85 418 400 28 48 482 64 505 796 698 52 592
378 76 413 373 27 50 491 62 486 909 591 43 620
452 86 445 403 27 58 494 67 433 632 816 45 633
407 72 459 391 12 42 458 77 460 827 624 47 639
410 98 437 398 20 45 431 74 482 766 728 51 675
344 70 493 399 19 40 442 70 496 889 612 60 703
382 72 447 381 20 48 462 73 476 730 814 53 578
369 100 449 402 19 54 466 68 416 763 881 61 626
462 64 446 409 27 57 514 70 456 737 870 50 624
451 64 428 352 23 49 500 62 488 760 820 53 661
374 79 422 422 16 51 518 65 406 785 777 68 696
365 88 459 395 18 46 465 71 437 672 860 44 622
444 94 389 364 20 46 460 70 453 786 835 51 631
449 91 474 361 23 43 455 83 552 673 540 43 574
340 64 472 458 18 42 516 65 513 638 667 56 668
483 90 525 347 20 48 566 71 499 648 648 56 659
428 72 461 369 20 61 501 64 470 816 763 44 611
401 78 426 410 12 51 438 93 438 907 649 49 662
380 60 483 418 39 39 457 69 391 709 925 55 633
414 84 422 385 28 43 510 69 477 881 738 45 636
381 114 466 439 18 44 432 67 479 808 999 47 589
477 73 439 336 21 50 473 99 494 833 535 56 577
399 91 458 358 24 36 499 77 476 665 740 55 597
371 68 445 419 11 40 524 71 476 674 802 51 691
440 92 502 361 34 59 414 67 424 856 821 71 615
447 74 415 398 21 47 566 72 432 809 586 51 666
412 99 473 386 20 50 444 60 471 733 729 37 654
362 73 492 362 21 49 477 67 473 647 832 42 627
373 84 484 366 29 51 471 80 458 663 848 53 593
304 74 455 462 18 44 468 92 450 785 814 54 648
366 105 426 448 14 44 479 77 469 629 942 42 656
438 106 410 488 22 57 466 64 506 764 576 51 561
416 84 466 413 29 46 547 76 461 676 632 51 614
401 73 454 392 14 52 530 70 474 948 732 62 699
507 100 448 451 20 50 492 72 422 669 873 64 610
364 76 448 440 23 50 482 63 487 852 562 74 620
404 65 479 439 18 53 485 64 462 837 594 44 607
380 110 432 382 17 53 503 79 494 729 999 48 644
448 92 434 416 17 40 493 54 456 753 513 48 567
391 62 437 394 13 49 540 73 429 752 607 50 623
422 102 457 387 21 43 482 70 443 800 782 44 591
307 75 433 385 13 53 476 72 420 696 722 65 638
382 92 477 376 32 47 534 66 479 726 838 34 636
413 110 468 471 13 41 550 65 497 802 883 57 663
379 111 437 365 12 57 519 66 482 866 766 54 669
422 75 494 401 21 51 524 46 442 710 775 56 627
372 142 458 373 24 48 504 54 500 841 620 37 615
418 124 387 415 30 46 498 71 436 795 757 39 690
352 83 495 426 13 54 438 81 473 696 694 41 677
424 99 455 361 20 63 462 72 434 714 966 48 613
381 66 446 367 14 55 556 69 446 718 776 52 579
337 74 410 395 22 39 500 84 448 689 864 48 661
382 89 477 410 18 48 500 82 484 904 863 44 669
362 128 459 386 16 42 469 74 457 784 569 63 612
362 80 444 445 24 46 472 65 495 800 787 44 661
403 79 465 476 24 35 494 70 476 824 999 42 678
345 70 453 430 15 42 522 75 414 666 743 54 658
400 78 469 422 13 50 451 93 469 682 534 53 635
439 66 466 390 29 52 540 56 435 813 728 53 669
377 84 476 368 20 49 502 77 475 938 999 57 591
404 92 444 457 21 54 462 58 427 796 668 50 586
328 83 444 448 30 54 491 54 463 705 559 49 613
445 107 445 374 29 47 458 64 456 921 741 49 607
433 80 411 414 25 38 528 73 439 650 709 48 646
408 84 437 410 18 40 489 72 441 920 774 68 614
417 66 482 383 18 43 555 62 487 956 727 42 605
347 89 420 351 20 49 539 57 441 672 694 58 585
418 70 472 405 14 61 509 67 444 887 736 62 627
373 66 470 464 21 60 447 95 432 660 721 50 617
433 62 431 375 30 60 487 71 471 689 999 59 624
453 83 433 428 13 50 471 80 424 737 779 57 625
370 89 433 400 20 41 505 73 455 876 758 55 694
352 98 438 448 15 44 441 64 479 792 657 46 630
368 79 476 349 13 45 454 69 488 725 955 79 618
355 91 460 415 18 51 499 83 471 803 671 48 646
356 94 445 319 28 41 500 57 500 744 725 45 617
415 85 451 394 26 55 435 64 467 792 662 67 612
402 82 478 363 25 47 480 86 512 709 706 49 604
366 69 390 416 23 61 504 88 423 668 591 38 653
397 86 524 384 13 41 410 75 496 740 806 37 626
381 74 424 428 14 40 468 65 444 817 892 60 607
347 74 457 379 20 41 439 63 486 710 738 59 644
435 77 410 361 22 40 402 71 438 825 589 43 661
364 95 448 406 18 51 450 59 422 841 683 37 591
407 79 401 390 11 50 473 68 479 805 540 52 684
443 98 461 335 13 43 468 68 523 693 833 45 633
432 95 461 389 13 37 483 86 422 892 550 63 675
349 102 457 349 22 43 461 75 462 731 727 48 616
425 101 470 433 14 38 545 77 452 877 655 46 604
364 89 500 337 25 57 557 71 505 937 783 52 626
310 78 449 447 28 42 497 80 483 695 806 47 645
542 75 431 344 14 62 408 100 464 813 729 49 596
425 88 424 383 20 42 511 77 442 719 848 42 670
408 91 443 351 27 58 482 74 464 691 656 42 572
384 82 466 438 27 43 485 76 429 711 903 47 633
379 65 456 393 29 46 521 79 483 723 730 61 617
396 123 478 393 28 46 449 99 472 837 896 42 634
461 103 445 395 16 43 557 83 480 844 764 54 559
347 72 438 358 30 43 463 65 430 774 699 56 620
383 86 439 383 17 52 496 102 501 809 697 36 652
388 81 375 473 19 40 457 73 508 866 818 41 629
491 92 496 388 17 54 432 64 392 669 653 81 637
453 83 416 395 19 47 454 78 424 818 806 58 637
431 89 462 462 27 40 508 61 456 711 685 36 603
364 91 463 494 23 50 456 64 473 801 716 37 612
415 113 406 445 21 42 491 55 441 858 773 49 630
443 68 438 464 24 48 461 83 507 852 756 52 708
329 84 440 463 22 46 494 58 432 729 708 57 650
426 91 439 361 26 52 532 74 502 729 644 63 691
423 103 437 415 20 42 528 80 435 867 642 52 600
352 79 437 387 23 49 485 69 437 744 658 46 649
427 95 453 373 13 41 452 67 432 940 740 52 623
374 82 417 411 28 41 544 67 395 760 812 54 622
397 82 459 472 13 40 487 71 515 834 822 55 588
435 80 415 376 28 41 519 71 457 895 938 48 656
454 77 465 328 14 39 538 94 503 842 889 42 640
399 76 442 355 16 49 485 70 464 690 775 42 654
290 69 380 340 13 55 486 77 455 772 852 55 612
416 85 404 368 24 43 538 69 413 705 619 52 585
391 82 433 357 28 42 496 83 428 774 811 53 587
403 60 427 417 28 35 447 74 477 770 641 44 610
430 98 434 356 19 49 448 69 419 784 839 39 642
406 61 430 381 24 48 508 78 437 887 703 68 598
309 97 463 376 24 51 464 60 457 742 789 35 613
500 111 444 399 18 50 598 70 446 625 800 53 593
473 74 460 383 12 52 506 70 488 683 783 65 699
431 81 493 343 29 59 430 86 507 899 868 56 592
414 87 445 374 16 46 548 69 464 740 732 39 623
376 83 471 437 20 40 522 90 444 791 717 45 673
422 82 479 405 12 43 471 63 465 805 869 45 617
394 120 454 406 28 50 438 80 527 717 626 55 612
428 71 449 386 22 48 473 98 410 616 655 76 593
373 75 423 410 15 43 508 66 435 691 814 57 579
388 97 454 377 20 45 420 86 567 750 762 40 703
540 72 427 381 12 49 466 71 429 875 684 52 710
445 71 469 433 27 55 471 59 460 721 576 58 656
353 88 441 380 18 40 480 70 453 783 841 77 639
412 65 437 503 21 43 532 98 398 842 531 66 594
405 59 446 395 19 48 450 67 479 681 801 56 720
349 80 438 364 22 46 447 81 513 776 902 38 637
362 81 458 479 24 54 474 73 496 770 721 59 599
374 128 487 381 16 33 456 56 474 752 902 55 672
396 70 452 413 28 41 486 98 476 862 875 60 630
384 87 419 360 25 54 502 69 447 928 750 48 617
457 78 401 437 27 46 487 84 546 752 777 49 643
438 83 441 366 17 37 449 85 423 791 838 50 624
440 96 484 398 19 47 575 74 399 689 792 59 646
457 94 479 387 21 36 470 59 481 810 736 52 586
382 60 447 360 17 45 407 72 470 668 932 72 587
447 99 447 398 25 39 470 71 474 716 699 49 586
425 98 480 404 25 41 448 89 451 934 932 62 650
404 102 411 370 24 36 554 59 419 744 776 49 602
371 74 507 345 18 49 445 73 470 718 716 40 646
419 81 450 396 25 40 477 68 468 735 822 41 685
356 72 416 383 19 48 542 67 421 612 697 42 577
436 82 430 359 28 51 503 68 440 869 655 37 579
358 96 482 497 17 53 439 73 453 844 579 48 586
396 64 426 422 29 52 446 81 425 734 663 48 598
368 78 458 444 36 43 484 68 477 744 914 53 652
406 100 427 361 12 69 482 94 486 715 878 51 563
496 115 472 385 24 39 436 73 471 845 628 55 598
447 102 394 407 21 47 473 61 412 806 630 50 699
397 91 414 348 28 50 426 62 441 762 878 62 674
431 62 467 390 18 45 449 82 481 747 804 63 668
313 88 474 494 14 51 513 54 449 732 519 58 587
409 115 394 389 16 36 527 75 459 690 571 79 621
387 91 426 361 20 35 457 81 452 690 726 56 611
429 68 433 414 14 57 432 72 439 683 928 45 609
388 85 457 380 21 55 431 76 444 692 816 35 648
355 81 478 392 18 57 468 64 468 881 857 52 682
540 75 443 379 12 51 481 76 426 897 826 41 612
356 110 442 361 21 52 521 68 485 827 660 52 652
438 98 428 424 13 39 522 73 512 804 719 56 619
450 75 459 409 23 54 444 73 416 871 602 37 587
406 77 508 370 29 52 487 78 442 779 798 52 634
395 73 454 365 19 41 505 96 437 659 782 56 686
333 69 493 439 18 43 498 63 461 672 722 48 650
401 89 441 413 26 40 459 60 417 830 749 50 698
328 97 453 402 12 48 435 72 508 879 788 61 574
448 82 421 435 18 46 479 75 428 728 553 44 603
427 79 464 437 19 51 555 68 489 836 873 41 579
365 86 449 383 17 47 509 67 424 781 704 44 631
462 58 431 407 18 61 571 84 501 766 777 52 667
449 86 439 420 28 43 462 80 429 717 839 46 634
427 94 450 394 14 36 547 58 396 776 746 55 569
324 100 440 379 15 72 425 87 511 829 698 55 635
397 86 453 437 22 52 433 77 430 781 739 44 576
418 92 404 454 19 40 465 72 456 741 826 51 605
398 75 456 420 18 51 493 85 486 693 720 47 672
410 78 447 378 21 50 531 82 428 819 963 47 724
437 105 443 394 21 50 411 69 435 662 770 46 690
361 98 441 387 24 57 481 83 439 721 650 34 718
359 93 432 344 22 60 532 76 437 761 808 58 655
438 72 437 394 25 55 539 77 455 898 737 55 614
370 94 439 471 32 42 463 97 462 767 907 57 655
345 63 403 370 17 39 480 68 426 741 692 50 677
470 100 431 430 22 50 492 78 494 706 669 54 687
362 77 425 413 25 54 486 78 560 693 712 46 613
371 71 497 357 27 38 515 85 456 818 731 49 629
367 102 478 385 15 45 505 72 463 874 619 65 580
371 86 456 427 32 39 518 70 459 799 707 51 578
462 86 455 344 26 56 429 80 520 743 733 47 586
484 95 479 397 16 41 464 73 494 700 577 53 706
458 64 413 429 19 35 524 81 455 719 850 51 670
446 79 395 381 32 48 454 81 441 873 646 35 626
456 67 456 469 18 32 425 71 510 846 564 47 651
341 126 467 356 14 56 488 96 472 794 992 52 741
425 73 465 447 17 45 438 76 500 870 700 40 653
405 110 487 348 22 49 454 65 475 640 821 46 615
369 99 420 352 17 53 474 71 436 761 869 48 655
440 75 448 385 19 35 464 84 493 666 745 58 656
465 120 468 406 13 39 540 87 423 678 579 32 635
387 86 413 395 28 49 491 81 464 785 846 54 703
380 95 437 385 24 39 462 56 422 716 999 61 591
405 68 460 372 19 40 461 65 431 763 948 58 627

==> places_points.txt <==
Fgx	Fgy	TIFGx	TIFGy	Dfx	Dfy	Sfx	Sfy	Sax	Say	Cfrx	Cfry	Cfx	Cfy
1	0.089	4	0.0677	7	0.2713	10	0.0783	13	0.122	16	0.0973	19	0.104
2	0.0754	5	0.0673	8	0.2293	11	0.066	14	0.0953	17	0.0756	20	0.083
3	0.085	6	0.093	9	0.146	12	0.0727	15	0.071	18	0.092	21	0.0823
22	0.3907	25	0.1407	28	0.492	31	0.354	34	0.1383	37	0.128	40	0.1156
23	0.4104	26	0.1563	29	0.4857	32	0.3433	35	0.1283	38	0.1173	41	0.1053
24	0.4243	27	0.1367	30	0.4034	33	0.2243	36	0.0793	39	0.06	42	0.062
43	0.948	46	0.8133	49	0.994	52	0.89	55	0.2663	58	0.2806	61	0.249
44	0.92	47	0.763	50	0.9947	53	0.854	56	0.216	59	0.2457	62	0.2183
45	0.8803	48	0.8263	51	0.9937	54	0.81	57	0.1546	60	0.1593	63	0.1453

